Graph-Enhanced Large Language Models for Spatial Search

There have been many recent improvements in the ability of Large Language Models (LLMs) to perform complex tasks and answer domain-specific questions through techniques like Retrieval Augmented Generation (RAG). However, reasoning abilities of LLMs, including spatial reasoning abilities, are still lacking. Spatial reasoning is a key component required to answer questions in a variety of domains that are grounded in the physical world, including urban planning, civil engineering, travel, and many others. To advance the development of LLMs and facilitate an impact in these domains, new research techniques must be developed to enable LLMs to reason over spatial data, which is commonly stored in the form of a graph. In this paper we outline the challenges associated with spatial reasoning through LLMs and envision a future in which search engines integrate with LLMs to answer complex spatial questions through graph-enhanced reasoning.

==> figures/10_graph-enhanced-llm-diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '10_graph-enhanced-llm-diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{633.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46153846)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.15739645,0.36461538){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Topological Spatial Information}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.0183432,0.33100591){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Restaurant X next to Rock Creek Park\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.0183432,0.29786982){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Restaurant Y inside Nationals Park\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.0183432,0.26473372){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Road DC295 intersects Anacostia Park\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.49763313,0.39585799){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Metric Spatial Information}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.32130178,0.36224852){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Restaurant Y, Navy Yard Metro, 0.1 Km)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.32130178,0.32911242){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Restaurant X, Columbia Heights Metro, 0.3 Km)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.32130178,0.29597634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Restaurant Y, Waterfront Metro, 0.4 Km)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.32130178,0.26284024){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Restaurant Z, Capitol South Metro, 0.6 Km)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.83609468,0.36224852){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Directional Spatial Information}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.69763314,0.32863905){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Restaurant X North of Nationals Park\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.69763314,0.29550295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Restaurant Y East of Waterfront Metro\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
    \put(0.69763314,0.26236686){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Restaurant Z West of Anacostia Park\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{10_graph-enhanced-llm-diagram_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

